Modelling of ionising feedback with Smoothed Particle Hydrodynamics and Monte Carlo Radiative Transfer on a Voronoi grid

The ionising feedback of young massive stars is well known to influence the dynamics of the birth environment and hence plays an important role in regulating the star formation process in molecular clouds. For this reason, modern hydrodynamics codes adopt a variety of techniques accounting for these radiative effects. A key problem hampering these efforts is that the hydrodynamics are often solved using smoothed particle hydrodynamics (SPH), whereas radiative transfer is typically solved on a grid. Here we present a radiation-hydrodynamics (RHD) scheme combining the SPH code Phantom and the Monte Carlo Radiative Transfer (MCRT) code CMacIonize, using the particle distribution to construct a Voronoi grid on which the MCRT is performed. We demonstrate that the scheme successfully reproduces the well-studied problem of D-type H II region expansion in a uniform density medium. Furthermore, we use this simulation setup to study the robustness of the RHD code with varying choice of grid structure, density mapping method, and mass and temporal resolution. To test the scheme under more realistic conditions, we apply it to a simulated star-forming cloud reminiscing those in the Central Molecular Zone of our galaxy, in order to estimate the amount of ionised material that a single source could create. We find that a stellar population of several $10^3~\rm{M_{\odot}}$ is needed to noticeably ionise the cloud. Based on our results, we formulate a set of recommendations to guide the numerical setup of future and more complex simulations of star forming clouds.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> figures/mass_values.txt <==
# Masses for convergence test with regular grid
# Mtot is total mass
# Mion is ionised mass for low density region star
# Mion_d is ionised mass for high density region star
# All masses are given in solar mass
# resolution	Mtot	Mion	Mion_d
64	90896.43941298335	378.0183214011363	4.624299095553061
128	50679.179803816245	356.68736111788775	1.6348880582185072
256	45780.14444294015	346.31737717007394	0.6386885620910353
512	45170.49328878411	338.0344248326982	0.5169588606335669
1024	45094.21539137762	336.7593389468697	0.4262271972289583

